Variations of Renormalized Volume for Minimal Submanifolds of Poincare-Einstein Manifolds

We investigate the asymptotic expansion and the renormalized volume of minimal submanifolds, $Y^m$ of arbitrary codimension in Poincare-Einstein manifolds, $M^{n+1}$. In particular, we derive formulae for the first and second variations of renormalized volume for $Y^m \subseteq M^{n+1}$ when $m < n + 1$. We apply our formulae to the codimension $1$ and the $M = \mathbb{H}^{n+1}$ case. Furthermore, we prove the existence of an asymptotic description of our minimal submanifold, $Y$, over the boundary cylinder $\partial Y \times \mathbb{R}^+$, and we further derive an $L^2$-inner-product relationship between $u_2$ and $u_{m+1}$ when $M = \mathbb{H}^{n+1}$. Our results apply to a slightly more general class of manifolds, which are conformally compact with a metric that has an even expansion up to high order near the boundary.

==> Renormalized_Volume_Pictures/RV_Picture_Tikz.txt <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,345); %set diagram left start at 0, and has height of 345

%Shape: Rectangle [id:dp9139683666899329] 
\draw   (446.22,1) -- (647.44,77.4) -- (647.31,337.88) -- (446.09,261.48) -- cycle ;
%Straight Lines [id:da36076978397819204] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]   (190.9,116.63) -- (549.79,116.39) ;
%Straight Lines [id:da9314559917436821] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]   (177.08,231.44) -- (547.1,231.05) ;
%Shape: Polygon Curved [id:ds17598687901600596] 
\draw  [color={rgb, 255:red, 65; green, 117; blue, 5 }  ,draw opacity=1 ] (504.82,134.19) .. controls (531.73,119.68) and (577.5,101.54) .. (568.75,139.27) .. controls (560,177.01) and (590.95,167.58) .. (571.44,207.49) .. controls (551.92,247.41) and (532.41,234.34) .. (505.49,190.8) .. controls (478.57,147.26) and (477.9,148.71) .. (504.82,134.19) -- cycle ;
%Curve Lines [id:da12328348908722264] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]   (190.63,320.82) .. controls (285.61,317.79) and (489.34,236.52) .. (547.1,231.05) ;
%Shape: Polygon Curved [id:ds8399342118927365] 
\draw  [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ] (137.38,134.19) .. controls (164.29,119.68) and (210.06,101.54) .. (201.31,139.27) .. controls (192.56,177.01) and (223.52,167.58) .. (204,207.49) .. controls (184.48,247.41) and (164.97,234.34) .. (138.05,190.8) .. controls (111.13,147.26) and (110.46,148.71) .. (137.38,134.19) -- cycle ;
%Curve Lines [id:da8401048628844087] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]   (504.82,134.19) .. controls (542.34,113.71) and (527.08,123.39) .. (549.79,116.39) ;
%Curve Lines [id:da3335109246879502] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]   (178.96,8.27) .. controls (256.13,-1.4) and (470.72,136.61) .. (545.31,117.36) ;
%Shape: Polygon Curved [id:ds8956490485910517] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (140.38,25.69) .. controls (184.35,-13.98) and (231.01,21.82) .. (264.21,51.82) .. controls (297.41,81.81) and (321.63,268.57) .. (258.82,298.56) .. controls (196.01,328.56) and (143.97,333.4) .. (112.57,279.21) .. controls (81.16,225.02) and (126.92,241.47) .. (105.39,187.29) .. controls (83.85,133.1) and (96.41,65.36) .. (140.38,25.69) -- cycle ;
%Straight Lines [id:da9731751738473423] 
\draw [color={rgb, 255:red, 139; green, 87; blue, 42 }  ,draw opacity=1 ]   (550.65,173.27) -- (31.59,173.96) ;
\draw [shift={(29.59,173.96)}, rotate = 359.92] [color={rgb, 255:red, 139; green, 87; blue, 42 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da3019542751219103] 
\draw    (549.79,116.39) -- (549.91,81.7) ;
\draw [shift={(549.92,79.7)}, rotate = 90.2] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8197849748083543] 
\draw    (310.85,116.5) -- (310.93,46.77) ;
\draw [shift={(310.93,44.77)}, rotate = 90.07] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Circle [id:dp9526182352692486] 
\draw  [fill={rgb, 255:red, 74; green, 74; blue, 74 }  ,fill opacity=1 ] (309.31,116.5) .. controls (309.31,115.65) and (310,114.96) .. (310.85,114.96) .. controls (311.7,114.96) and (312.39,115.65) .. (312.39,116.5) .. controls (312.39,117.35) and (311.7,118.04) .. (310.85,118.04) .. controls (310,118.04) and (309.31,117.35) .. (309.31,116.5) -- cycle ;
%Shape: Circle [id:dp8919282721827935] 
\draw  [fill={rgb, 255:red, 74; green, 74; blue, 74 }  ,fill opacity=1 ] (309.16,44.77) .. controls (309.16,43.79) and (309.96,43) .. (310.93,43) .. controls (311.91,43) and (312.7,43.79) .. (312.7,44.77) .. controls (312.7,45.74) and (311.91,46.54) .. (310.93,46.54) .. controls (309.96,46.54) and (309.16,45.74) .. (309.16,44.77) -- cycle ;

% Text Node
\draw (721,21) node    {$0$};
% Text Node
\draw (573.56,96.45) node [anchor=north west][inner sep=0.75pt]  [color={rgb, 255:red, 65; green, 117; blue, 5 }  ,opacity=1 ]  {$\gamma ( s)$};
% Text Node
\draw (315.93,239.15) node [anchor=north west][inner sep=0.75pt]    {$\textcolor[rgb]{0.29,0.56,0.89}{\Gamma =\gamma \times \mathbb{R}^{+}}$};
% Text Node
\draw (49.72,176.94) node [anchor=north west][inner sep=0.75pt]    {$\textcolor[rgb]{0.55,0.34,0.16}{x}$};
% Text Node
\draw (242.58,2.06) node [anchor=north west][inner sep=0.75pt]   [align=left] {\textcolor[rgb]{0.82,0.01,0.11}{\textbf{\textit{Y}}}};
% Text Node
\draw (585.72,25.19) node [anchor=north west][inner sep=0.75pt]  [xslant=-0.01]  {$\partial \mathbb{H}^{n+1} =\mathbb{R}^{n}$};
% Text Node
\draw (22.67,31.73) node [anchor=north west][inner sep=0.75pt]    {$M$};
% Text Node
\draw (554.58,70.56) node [anchor=north west][inner sep=0.75pt]    {$\overline{N}( s)$};
% Text Node
\draw (315.89,83.03) node [anchor=north west][inner sep=0.75pt]    {$u( s,x)\overline{N}( s)$};
% Text Node
\draw (312.85,119.9) node [anchor=north west][inner sep=0.75pt]    {$( s,x)$};
% Text Node
\draw (306.35,22.9) node [anchor=north west][inner sep=0.75pt]    {${\displaystyle ( z=u( s,x))}$};


\end{tikzpicture}


==> Renormalized_Volume_Pictures/RV_Picture_Y_t_Over_Y_latex.txt <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,467); %set diagram left start at 0, and has height of 467

%Shape: Rectangle [id:dp2002300076348953] 
\draw   (446.22,83) -- (647.44,159.4) -- (647.31,419.88) -- (446.09,343.48) -- cycle ;
%Shape: Polygon Curved [id:ds5335513793758276] 
\draw  [color={rgb, 255:red, 65; green, 117; blue, 5 }  ,draw opacity=1 ] (504.82,216.19) .. controls (531.73,201.68) and (577.5,183.54) .. (568.75,221.27) .. controls (560,259.01) and (590.95,249.58) .. (571.44,289.49) .. controls (551.92,329.41) and (532.41,316.34) .. (505.49,272.8) .. controls (478.57,229.26) and (477.9,230.71) .. (504.82,216.19) -- cycle ;
%Curve Lines [id:da35456181651183105] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]   (190.63,402.82) .. controls (285.61,399.79) and (489.34,318.52) .. (547.1,313.05) ;
%Curve Lines [id:da8815109122295238] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]   (504.82,216.19) .. controls (542.34,195.71) and (527.08,205.39) .. (549.79,198.39) ;
%Curve Lines [id:da41475171899929864] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]   (178.96,90.27) .. controls (256.13,80.6) and (470.72,218.61) .. (545.31,199.36) ;
%Shape: Polygon Curved [id:ds08768135861397952] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] (140.38,107.69) .. controls (184.35,68.02) and (231.01,103.82) .. (264.21,133.82) .. controls (297.41,163.81) and (321.63,350.57) .. (258.82,380.56) .. controls (196.01,410.56) and (143.97,415.4) .. (112.57,361.21) .. controls (81.16,307.02) and (126.92,323.47) .. (105.39,269.29) .. controls (83.85,215.1) and (96.41,147.36) .. (140.38,107.69) -- cycle ;
%Straight Lines [id:da7265117072343502] 
\draw [color={rgb, 255:red, 139; green, 87; blue, 42 }  ,draw opacity=1 ]   (550.65,255.27) -- (31.59,255.96) ;
\draw [shift={(29.59,255.96)}, rotate = 359.92] [color={rgb, 255:red, 139; green, 87; blue, 42 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Polygon Curved [id:ds654862585452688] 
\draw  [color={rgb, 255:red, 92; green, 151; blue, 157 }  ,draw opacity=1 ] (501.72,194.18) .. controls (526.96,175.49) and (583.06,166.18) .. (583.06,204.18) .. controls (583.06,242.18) and (623.9,282.26) .. (604.39,322.18) .. controls (584.87,362.09) and (495.97,321.72) .. (469.06,278.18) .. controls (442.14,234.63) and (476.48,212.86) .. (501.72,194.18) -- cycle ;
%Curve Lines [id:da4522724697374406] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 168 }  ,draw opacity=1 ]   (190.58,55.23) .. controls (320.08,62.23) and (320.08,66.73) .. (374.08,87.23) .. controls (428.08,107.73) and (514.17,177.22) .. (551.08,177.73) ;
%Curve Lines [id:da4305403380591172] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 168 }  ,draw opacity=1 ]   (190.61,451.51) .. controls (275.28,433.51) and (307.94,427.51) .. (354.61,406.18) .. controls (401.28,384.84) and (493.06,312.84) .. (552.43,335.05) ;
%Shape: Polygon Curved [id:ds9583174813231027] 
\draw  [color={rgb, 255:red, 208; green, 2; blue, 168 }  ,draw opacity=1 ] (182.61,56.18) .. controls (221.94,50.84) and (277.94,76.18) .. (315.94,112.84) .. controls (353.94,149.51) and (325.94,252.84) .. (324.61,319.51) .. controls (323.28,386.18) and (271.28,438.18) .. (190.61,451.51) .. controls (109.94,464.84) and (107.26,407.23) .. (96.61,388.18) .. controls (85.97,369.13) and (65.24,354.58) .. (57.28,326.18) .. controls (49.32,297.77) and (52.61,181.51) .. (67.28,132.84) .. controls (81.94,84.18) and (143.28,61.51) .. (182.61,56.18) -- cycle ;
%Straight Lines [id:da5879517757824904] 
\draw [color={rgb, 255:red, 255; green, 159; blue, 0 }  ,draw opacity=1 ]   (380.08,155.73) -- (400.86,102.31) ;
\draw [shift={(401.58,100.44)}, rotate = 111.25] [color={rgb, 255:red, 255; green, 159; blue, 0 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Circle [id:dp3253549785818822] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (378.38,155.73) .. controls (378.38,154.79) and (379.14,154.02) .. (380.08,154.02) .. controls (381.03,154.02) and (381.79,154.79) .. (381.79,155.73) .. controls (381.79,156.68) and (381.03,157.44) .. (380.08,157.44) .. controls (379.14,157.44) and (378.38,156.68) .. (378.38,155.73) -- cycle ;
%Shape: Circle [id:dp20979458877167] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (399.88,100.44) .. controls (399.88,99.5) and (400.64,98.73) .. (401.58,98.73) .. controls (402.53,98.73) and (403.29,99.5) .. (403.29,100.44) .. controls (403.29,101.39) and (402.53,102.15) .. (401.58,102.15) .. controls (400.64,102.15) and (399.88,101.39) .. (399.88,100.44) -- cycle ;

% Text Node
\draw (721,21) node    {$0$};
% Text Node
\draw (580.89,289.79) node [anchor=north west][inner sep=0.75pt]  [color={rgb, 255:red, 65; green, 117; blue, 5 }  ,opacity=1 ]  {$\gamma ( s)$};
% Text Node
\draw (33.06,254.94) node [anchor=north west][inner sep=0.75pt]    {$\textcolor[rgb]{0.55,0.34,0.16}{x}$};
% Text Node
\draw (22.67,113.73) node [anchor=north west][inner sep=0.75pt]    {$M$};
% Text Node
\draw (593.33,186.52) node [anchor=north west][inner sep=0.75pt]    {$\textcolor[rgb]{0.36,0.59,0.62}{\gamma _{t}( s)}$};
% Text Node
\draw (264.17,117.4) node [anchor=north west][inner sep=0.75pt]    {$\textcolor[rgb]{0.82,0.01,0.11}{Y}$};
% Text Node
\draw (277.17,44.4) node [anchor=north west][inner sep=0.75pt]    {$\textcolor[rgb]{0.82,0.01,0.66}{Y_{t}}$};
% Text Node
\draw (391.07,127.25) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize]  {$\textcolor[rgb]{1,0.61,0}{\phi _{t}( p) \nu ( p)}$};
% Text Node
\draw (357.91,150.66) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize,rotate=-23.44]  {$p=G( s,x)$};
% Text Node
\draw (399.07,81.5) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize,rotate=-27.59]  {$F_{t}( p)$};


\end{tikzpicture}

